Magnetically arrested disks in FR I radio galaxies

A sample of 17 FR I radio galaxies constructed from the 3CR catalog, which is characterized by edge-darkened radio structures, is studied. The optical core luminosities derived from Hubble Space Telescope observation are used to estimate the Eddington ratios which are found to be below $10^{-3.4}$ for this sample. This is supported by the Baldwin-Phillips-Terlevich optical diagnostic diagrams derived with the spectroscopic observation of Telescopio Nazionale Galileo, suggesting that these sources are of low ionization nuclear Emission-line Regions (LINERs). It implies that the accretion in these FR I sources can be modeled as advection-dominated accretion flows (ADAFs). Given the low accretion rate, the predicted jet power with a fast-spinning black hole (BH) $a=0.95$ in the Blandford-Znajek mechanics is lower than the estimated one for almost all the sources in our sample. Such powerful jets indicate the presence of magnetically arrested disks (MAD) in the inner region of the ADAF, in the sense that the magnetic fields in the inner accretion zone are strong. Moreover, we show that, even in the MAD scenario, the BH spins in the sample are most likely moderate and/or fast with $a\gtrsim0.5$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
